The nuclear region of NGC 613. I -- Multiwavelength analysis

In this paper, we report a detailed study with a variety of data from optical, near-infrared, X-ray, and radio telescopes of the nuclear region of the galaxy NGC 613 with the aim of understanding its complexity. We detected an extended stellar emission in the nucleus that, at first, appears to be, in the optical band, two stellar nuclei separated by a stream of dust. The active galactic nucleus (AGN) is identified as a variable point-like source between these two stellar components. There is a central hard X-ray emission and an extended soft X-ray emission that closely coincides with the ionization cone, as seen in the [O III]$\lambda$5007 emission. The centroid of the [O I]$\lambda$6300 emission does not coincide with the AGN, being shifted by 0.24 arcsec towards the ionization cone; this shift is probably caused by a combination of differential dust extinction together with emission and reflection in the ionization cone. The optical spectra extracted from the central region are typical of low-ionization nuclear emission-line regions. We also identify 10 H II regions, eight of them in a star forming ring that is visible in Br$\gamma$, [Fe II]$\lambda$16436 and molecular CO(3-2) images observed in previous studies. Such a ring also presents weak hard X-ray emission, probably associated with supernova remnants, not detected in other studies. The position of the AGN coincides with the centre of a nuclear spiral (detected in previous works) that brings gas and dust from the bar to the nucleus, causing the high extinction in this area.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
